Scalable Performance Evaluation of Byzantine Fault-Tolerant Systems Using Network Simulation

Recent Byzantine fault-tolerant (BFT) state machine replication (SMR) protocols increasingly focus on scalability to meet the requirements of distributed ledger technology (DLT). Validating the performance of scalable BFT protocol implementations requires careful evaluation. Our solution uses network simulations to forecast the performance of BFT protocols while experimentally scaling the environment. Our method seamlessly plug-and-plays existing BFT implementations into the simulation without requiring code modification or re-implementation, which is often time-consuming and error-prone. Furthermore, our approach is also significantly cheaper than experiments with real large-scale cloud deployments. In this paper, we first explain our simulation architecture, which enables scalable performance evaluations of BFT systems through high performance network simulations. We validate the accuracy of these simulations for predicting the performance of BFT systems by comparing simulation results with measurements of real systems deployed on cloud infrastructures. We found that simulation results display a reasonable approximation at a larger system scale, because the network eventually becomes the dominating factor limiting system performance. In the second part of our paper, we use our simulation method to evaluate the performance of PBFT and BFT protocols from the blockchain generation, such as HotStuff and Kauri, in large-scale and realistic wide-area network scenarios, as well as under induced faults.

==> data/bftsmart-lat-p1024-1ms.txt <==
replicas latency
4   14.8136
8   19.45
16   27.478
32   41.638
64   70.96
128  125.848


==> data/bftsmart-thr-p1024-1ms.txt <==
replicas throughput
4   58.207
8   51.383
16  40.586
32  26.571
64  15.892
128 8.557











==> data/client-latencies.txt <==
region  regionNr  real    simulated
Oregon  1   353.938  358.690
Ireland 2   415.892  428.015
{São Paulo}  3   414.534  429.1850
Sydney 4   437.612  449.175

==> data/consensus-latencies.txt <==
region  regionNr  real    simulated
Consensus  1   237.142  248.960


==> data/experiment1-lat.txt <==
replicas hotstuff1k pbft1k kauri1k pbft200 hotstuff400  pbftnoinline1k  kauri500  pbftopt400  hsBLS400
64      4.480978    23.454  0.535    6.927    1.847267     3.701        0.462      1.364      0.297
128     9.973006    45.004  0.563   13.874    4.060535    22.468        0.456      4.901      0.559
256    21.681295    89.394  0.765   22.094   10.386575    39.666        0.596     15.870      1.125

==> data/experiment1-thr.txt <==
replicas hotstuff1k pbft1k kauri1k  pbft200 hotstuff400 pbftnoinline1k kauri500 pbftopt400 hsBLS400
64      1265.5      75     7191.7     56     1082.94    465.68        5275       583        1333.33
128      603.4      39     6741.7     27      493.88    115.23        5320.8     161        706.67
256      245.9      16     4916.7     16      191.15    76.546        4087.5      44        353.33












==> data/experiment2.txt <==
protocol       nr        throughput       throughputwLoss
kauri500        1         6741.7            5316.7
hotstuff400     2          493.88           493.88
pbftOpt400      3           161             161
hotstuffBLS400        4           706.67          706.67

==> data/experiment3.txt <==
protocol       nr        latency       latency4x
kauri500        1         0.456           0.439
hotstuff400     2         4.060535        8.1120
pbftOpt400      3         4.901           7.870
hotstuffBLS400  4         0.559           0.559










==> data/experiment4-gosig.txt <==
time	throughput
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0


==> data/experiment4-hotstuff.txt <==
time  throughput
3	514
4	686
5	400
6	400
7	800
8	400
9	400
10	400
11	741
12	459
13	400
14	400
15	736
16	400
17	464
18	400
19	400
20	736
21	464
22	400
23	400
24	736
25	464
26	400
27	400
28	598
29	546
30	456
31	400
32	400
33	580
34	620
35	400
36	400
37	580
38	620
39	400
40	400
41	580
42	620
43	400
44	400
45	400
46	646
47	554
48	400
49	400
50	646
51	554
52	400
53	400
54	646
55	554
56	400
57	400
58	400
59	620
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	64
75	1690
76	246
77	0
78	400
79	800
80	400
81	400
82	400
83	692
84	508
85	400
86	400
87	400
88	800
89	400
90	400
91	400
92	590
93	610
94	400
95	400
96	405
97	795
98	400
99	400
100	400
101	800
102	400
103	400
104	400
105	798
106	402
107	400
108	400
109	798
110	402
111	400
112	400
113	798
114	402
115	400
116	400
117	776
118	424
119	400
120	400


==> data/experiment4-hsBLS.txt <==
time  throughput
0  0
1  500
2  500
3  1000
4  1000
5  1000
6  1000
7  500
8  1000
9  1000
10  1000
11  1000
12  500
13  1000
14  1000
15  1000
16  500
17  1000
18  1000
19  1000
20  1000
21  500
22  1000
23  1000
24  1000
25  1000
26  500
27  1000
28  1000
29  1000
30  1000
31  500
32  1000
33  1000
34  1000
35  500
36  1000
37  1000
38  1000
39  1000
40  500
41  1000
42  1000
43  1000
44  1000
45  500
46  1000
47  1000
48  1000
49  500
50  1000
51  1000
52  1000
53  1000
54  500
55  1000
56  1000
57  1000
58  1000
59  500
60  500
61  0
62  0
63  0
64  1000
65  1000
66  1000
67  1000
68  500
69  1000
70  1000
71  1000
72  1000
73  500
74  1000
75  1000
76  1000
77  1000
78  500
79  1000
80  1000
81  1000
82  1000
83  500
84  1000
85  1000
86  1000
87  1000
88  500
89  1000
90  1000
91  1000
92  1000
93  500
94  1000
95  1000
96  1000
97  1000
98  500
99  1000
100  1000
101  1000
102  1000
103  500
104  1000
105  1000
106  1000
107  1000
108  500
109  1000
110  1000
111  1000
112  1000
113  500
114  1000
115  1000
116  1000
117  1000
118  500
119  1000
120  1000


==> data/experiment4-kauri.txt <==
time  throughput
0  0
1  2000
2  1500
3  2500
4  3500
5  3500
6  4000
7  4000
8  4500
9  4500
10  4500
11  4000
12  4500
13  4500
14  4500
15  4000
16  4500
17  4000
18  4500
19  4500
20  4500
21  4500
22  4000
23  4000
24  4500
25  4500
26  4500
27  4500
28  4000
29  4500
30  4000
31  4500
32  4500
33  4500
34  4000
35  4500
36  4500
37  4500
38  4000
39  4500
40  4000
41  4500
42  4500
43  4500
44  4500
45  4000
46  4000
47  4500
48  4500
49  4500
50  4500
51  4000
52  4500
53  4000
54  4500
55  4500
56  4500
57  4000
58  4500
59  4500
60  0
61  0
62  0
63  500
64  2000
65  2000
66  4000
67  4000
68  4500
69  5000
70  4500
71  5000
72  4500
73  4500
74  5500
75  4500
76  4500
77  5000
78  4500
79  5000
80  4500
81  4500
82  5500
83  4500
84  5000
85  5000
86  4000
87  5000
88  5000
89  4500
90  5000
91  4500
92  5000
93  5000
94  4000
95  5500
96  4500
97  4500
98  5000
99  4500
100  5000
101  5000
102  4000
103  5500
104  4500
105  5000
106  5000
107  4000
108  5000
109  5000
110  4500
111  5000
112  4500
113  5000
114  5000
115  4000
116  5500
117  4500
118  4500
119  5000
120  4500

==> data/experiment4-pbft.txt <==
time	throughput4	throughput8	throughput16	throughput128
1	63	800	400	228
2	400	1000	800	218
3	533	1200	800	216
4	912	1466	1066	280
5	933	1466	1066	280
6	933	1466	1200	280
7	933	1466	1200	280
8	933	1466	1200	280
9	999	1466	1066	280
10	933	1466	1066	280
11	933	1466	1066	280
12	998	1466	1200	280
13	933	1466	1200	280
14	933	1466	1200	280
15	935	1466	1066	280
16	933	1466	1066	280
17	933	1466	1066	280
18	933	1466	1200	339
19	933	1466	1200	280
20	933	1466	1200	280
21	933	1466	1165	289
22	933	1466	1066	280
23	1064	1466	1066	280
24	933	1466	1101	280
25	933	1466	1200	280
26	935	1466	1200	280
27	933	1466	1200	280
28	933	1466	1066	280
29	933	1466	1066	280
30	933	1466	1066	280
31	933	1466	1200	280
32	933	1466	1200	280
33	933	1466	1200	280
34	1046	1466	1066	280
35	933	1466	1066	280
36	933	1466	1066	280
37	952	1466	1200	280
38	933	1466	1200	280
39	933	1466	1200	280
40	935	1466	1066	280
41	933	1466	1066	280
42	933	1466	1066	280
43	933	1466	1200	280
44	933	1466	1200	280
45	933	1466	1200	280
46	933	1466	1200	280
47	933	1466	1066	350
48	1064	1466	1066	280
49	933	1333	1066	280
50	933	1466	1200	280
51	935	1466	1200	280
52	933	1466	1200	280
53	933	1466	1066	280
54	933	1466	1066	280
55	933	1466	1066	280
56	933	1466	1200	280
57	933	1466	1200	280
58	933	1466	1200	280
59	1046	1466	1066	280
60	933	1333	1066	280
61	800	1066	800	280
62	420	533	533	140
63	133	133	133	70
64	0	0	0	0
65	0	0	0	0
66	0	0	0	0
67	0	0	0	0
68	5	0	0	0
69	133	0	0	0
70	400	133	0	0
71	528	400	0	0
72	533	800	0	0
73	533	933	0	0
74	533	933	0	0
75	664	800	0	0
76	533	800	0	0
77	533	933	0	0
78	535	933	0	0
79	533	933	0	0
80	533	800	0	0
81	533	800	0	0
82	533	933	0	0
83	533	933	0	0
84	533	933	0	0
85	533	800	0	0
86	666	800	0	0
87	533	933	0	0
88	533	933	0	0
89	533	933	0	0
90	533	800	0	0
91	533	800	0	0
92	533	933	0	0
93	533	933	0	0
94	666	933	0	0
95	533	800	0	0
96	533	800	0	0
97	533	933	0	0
98	533	933	0	0
99	533	933	0	0
100	533	800	0	0
101	533	800	0	0
102	666	933	9	0
103	533	933	92	0
104	533	933	170	0
105	533	800	427	0
106	533	800	611	0
107	533	933	800	0
108	533	933	666	0
109	533	933	666	0
110	660	800	666	0
111	533	800	800	0
112	533	927	800	0
113	539	933	666	0
114	533	933	666	0
115	533	806	666	0
116	533	800	800	0
117	533	927	800	0
118	660	933	666	0
119	533	933	666	0
120	533	806	666	0


==> data/latency-HS3-L10.txt <==
replicas latency
4   84.178
8   85.734
16  86.6358
32  88.4466
64  92.4532
128 106.0368












==> data/latency-HS3-p1024.txt <==
replicas latency
4   19.3638
8   19.9232
16  19.7376
32  39.2842
64  65.2438
128 108.2954
















==> data/phantom-lat-bftsmart-p1024-1ms.txt <==
replicas latency
4   3.850
8   6.100
16  10.016
32  19.603
64  40.633
128 82.700


==> data/phantom-lat-hs3-p0-10ms.txt <==
replicas latency
4   80.000
8   80.000
16  80.000
32  80.000
64  80.000
128 84.000








==> data/phantom-lat-hs3-p1024-1ms.txt <==
replicas latency
4   14
8   14
16  18.544
32  37.051
64  72.824
128 148.1

==> data/phantom-lat-pbft-p1024.txt <==
replicas latency
4    9
8    10.375
16    10.375
32    22.25
64    43.875
128    89.5


==> data/phantom-thr-bftsmart-p1024-1ms.txt <==
replicas throughput
4   133.333
8   98.765
16  66.666
32  37.209
64  18.561
128 9.280

==> data/phantom-thr-hs3-p0-10ms.txt <==
replicas throughput
4   20.000
8   20.000
16  20.000
32  20.000
64  20.000
128 19.200


==> data/phantom-thr-hs3-p1024-1ms.txt <==
replicas throughput
4   200.000
8   200.000
16  151.345
32  75.778
64  38.656
128 20.000


==> data/phantom-thr-pbft-p1024.txt <==
replicas throughput
4    292.985
8    146.533
16    73.333
32    36.049
64    18.709
128    9.354


==> data/resource-consumption-memory.txt <==
replicas libhotstuff themis
4   1.291964416 1.882034176
8   1.53790464  2.78427648
16  2.183790592 4.683829248
32  3.925774336 8.753467392
64  7.184695296 18.225041408
128 17.90201856 26.46798336

==> data/resource-consumption-time.txt <==
replicas libhotstuff themis
4   4.36381658126712    4.69536045166651
8   7.64953956581652    6.90127230896751
16  14.0523918407003    10.8708035840333
32  31.4348776961337    20.790920002234
64  46.2194783636828    44.8446500461678
128 60.1724947196325    58.8224591118336




==> data/throughput-HS3-L10.txt <==
replicas throughput
4   19.1744
8   18.7806
16  18.6174
32  18.1898
64  17.499
128 15.1144
















==> data/throughput-HS3-p1024.txt <==
replicas throughput
4   114.8328
8   118.8888
16  120.1536
32  61.3854
64  37.260
128 22.067










==> data/valHotStuffBLS.txt <==
replicas throughputHotStuffBLS  throughputSimulation
100 866.67  920
200 456  460
400 252.67  230

==> data/valKauri.txt <==
replicas throughputKauri  throughputSimulation
100 8.97933   9.38364
200 6.41533   6.38190
400 4.584     4.51758
